On Lagrangian Formalism of Quantum Computation

We reformulate quantum computation in terms of Lagrangian (sum-over-path) formalism, in contrast to the widely used Hamiltonian (unitary gate) formulation. We exemplify this formalism with some widely-studied models, including the standard quantum circuit model, quantum optimization heuristics, and quantum random walks. The meanings of Lagrangian (action) are interpreted in various contexts of quantum computation, such as complexity analysis. Furthermore, an analog quantum simulation scheme is suggested where the Lagrangian serves as the starting point and the sum-over-path method is applied.

==> path_integral.tikzstyles <==
% TiKZ style file generated by TikZiT. You may edit this file manually,
% but some things (e.g. comments) may be overwritten. To be readable in
% TikZiT, the only non-comment lines must be of the form:
% \tikzstyle{NAME}=[PROPERTY LIST]

% Node styles
\tikzstyle{bold vertex}=[fill={rgb,255: red,252; green,156; blue,255}, draw=black, shape=circle]

% Edge styles
\tikzstyle{bold edge}=[->, fill=none, line width=1.5pt, draw=black]
\tikzstyle{blue edge}=[fill=none, draw={rgb,255: red,125; green,184; blue,255}, ->, line width=1.5pt]
\tikzstyle{red edge}=[draw={rgb,255: red,255; green,80; blue,83}, ->, line width=1.5pt]
\tikzstyle{bold red edge}=[-, draw={rgb,255: red,255; green,80; blue,83}, line width=3pt]
\tikzstyle{bold blue}=[-, draw={rgb,255: red,125; green,184; blue,255}, line width=3pt]
\tikzstyle{dashed line}=[-, dashed]

